Four-loop elasticity renormalization of low-temperature flat polymerized membranes

We provide the complete four-loop perturbative renormalization of a low-temperature statistical mechanics model of flat polymerized membranes. Using a non-local effective flexural theory, which is based on transverse elastic fluctuations, we analytically determine the anomalous elasticity critical exponent $\eta$, which controls all scaling behaviors in the theory, at the four existing fixed points. The results are obtained as apparently convergent series, allowing for precise estimates without resummations. We independently verify and supplement the results of recent four-loop work [Pikelner 2022 EPL 138 17002] derived from a different model. Additionally, we find good agreement with non-perturbative theoretical approaches and experimental results on soft materials and graphene.

==> figures/plot.dat <==
x y 
1 0.96
2 0.91392
3 0.887194
4 0.867024
